Detecting Shadow AI: Unsanctioned LLM Agents on Enterprise Endpoints: A Taxonomy, an Open Detector and a Controlled Evaluation

Shadow IT, the use of technology that the IT organisation has not approved, is a long-standing governance problem. We argue that autonomous AI agents can make it grow much faster: agents make building tools nearly free, act with their user's privileges, and leave behind scripts, automations and MCP servers that are themselves unsanctioned. A simple compounding model shows that, under its assumptions, shadow IT grows exponentially once agentic artifacts reproduce faster than the organisation retires them; retiring them starts with detecting them. We then ask whether unsanctioned agents can be detected on Windows endpoints. We propose a taxonomy of nine classes of agents and six layers of endpoint footprint, and argue that rules based only on the structure of processes and connections cannot separate an agent from its behavioural twin, the same program talking to a non-AI service. We present Agent Detector, an open-source Windows detector that anchors behaviour to the identity of the remote service and correlates it with configuration, installation and execution history, using a catalog of 39 tools and 184 LLM endpoint entries; it informs users through a notice they must acknowledge instead of blocking. On a controlled bench of 12 synthetic agents, 3 AI components and 9 benign workloads, repeated 5 times on one workstation, two behavioural rules flagged every behavioural twin, while Agent Detector flagged none and detected every agent in the majority of runs. Its limits are temporal: a connection to a provider behind a shared content-delivery network is attributable only while the DNS cache holds the provider's name, one to five minutes, and an intermittent agent was seen by about one scan in three. A scan costs about 154 ms. The bench is too small to rank detectors; it maps what each kind of evidence can see: unsanctioned agents can be partly detected, and not by behaviour alone.

==> eval/results/tex/acceleration.dat <==
month classic subcritical supercritical detected
0 0.0010 0.0010 0.0010 0.0010
1 0.0010 0.0010 0.0010 0.0010
2 0.0048 0.0476 0.0476 0.0476
3 0.0136 0.1373 0.1406 0.1358
4 0.0259 0.2641 0.2772 0.2586
5 0.0411 0.4237 0.4559 0.4105
6 0.0587 0.6119 0.6754 0.5868
7 0.0783 0.8253 0.9348 0.7830
8 0.0996 1.0605 1.2333 0.9956
9 0.1221 1.3146 1.5703 1.2211
10 0.1457 1.5850 1.9455 1.4568
11 0.1700 1.8694 2.3588 1.7000
12 0.1949 2.1656 2.8103 1.9486
13 0.2201 2.4717 3.3002 2.2005
14 0.2454 2.7860 3.8290 2.4542
15 0.2708 3.1069 4.3971 2.7082
16 0.2961 3.4332 5.0054 2.9613
17 0.3212 3.7636 5.6548 3.2122
18 0.3460 4.0970 6.3462 3.4603
19 0.3705 4.4324 7.0808 3.7046
20 0.3945 4.7690 7.8601 3.9446
21 0.4180 5.1059 8.6854 4.1797
22 0.4410 5.4426 9.5585 4.4095
23 0.4634 5.7783 10.4810 4.6336
24 0.4852 6.1126 11.4549 4.8518
25 0.5064 6.4450 12.4823 5.0639
26 0.5270 6.7751 13.5653 5.2696
27 0.5469 7.1025 14.7065 5.4690
28 0.5662 7.4268 15.9082 5.6620
29 0.5848 7.7479 17.1732 5.8485
30 0.6029 8.0654 18.5044 6.0285
31 0.6202 8.3792 19.9047 6.2022
32 0.6370 8.6891 21.3774 6.3696
33 0.6531 8.9949 22.9259 6.5307
34 0.6686 9.2966 24.5537 6.6857
35 0.6835 9.5940 26.2647 6.8348
36 0.6978 9.8870 28.0629 6.9779
37 0.7115 10.1756 29.9523 7.1154
38 0.7247 10.4597 31.9376 7.2472
39 0.7374 10.7393 34.0233 7.3737
40 0.7495 11.0144 36.2143 7.4949
41 0.7611 11.2850 38.5159 7.6110
42 0.7722 11.5510 40.9334 7.7221
43 0.7829 11.8125 43.4726 7.8285
44 0.7930 12.0694 46.1394 7.9303
45 0.8028 12.3219 48.9403 8.0277
46 0.8121 12.5699 51.8817 8.1207
47 0.8210 12.8135 54.9708 8.2097
48 0.8295 13.0527 58.2148 8.2946


==> eval/results/tex/dns-ttl-marks-standard.dat <==
y ttl
1 60
2 15
3 43
5 300
6 294
7 300
9 257
10 296
11 285
13 133
14 300
15 260


==> eval/results/tex/dns-ttl-standard.dat <==
t openai mistral openrouter groq
10 0.67 1.00 1.00 1.00
25 0.33 1.00 1.00 1.00
40 0.33 1.00 1.00 1.00
55 0.33 1.00 1.00 1.00
70 0.00 1.00 1.00 1.00
85 0.00 1.00 1.00 1.00
100 0.00 1.00 1.00 1.00
115 0.00 1.00 1.00 1.00
130 0.00 1.00 1.00 1.00
145 0.00 1.00 1.00 0.67
160 0.00 1.00 1.00 0.67
175 0.00 1.00 1.00 0.67
190 0.00 1.00 1.00 0.67
205 0.00 1.00 1.00 0.67
220 0.00 1.00 1.00 0.67
235 0.00 1.00 1.00 0.67
250 0.00 1.00 1.00 0.67
265 0.00 1.00 0.67 0.67
280 0.00 1.00 0.67 0.67
295 0.00 0.67 0.00 0.67
310 0.00 0.00 0.00 0.00
325 0.00 0.00 0.00 0.00
340 0.00 0.00 0.00 0.00
355 0.00 0.00 0.00 0.00


==> eval/results/tex/dns-ttl-strip-standard.dat <==
t y ya yc
10 1 1 nan
25 1 1 nan
40 1 1 nan
55 1 1 nan
70 1 nan 1
85 1 nan 1
100 1 nan 1
115 1 nan 1
130 1 nan 1
145 1 nan 1
160 1 nan 1
175 1 nan 1
190 1 nan 1
205 1 nan 1
220 1 nan 1
235 1 nan 1
250 1 nan 1
265 1 nan 1
280 1 nan 1
295 1 nan 1
310 1 nan 1
325 1 nan 1
340 1 nan 1
355 1 nan 1
10 2 2 nan
25 2 nan 2
40 2 nan 2
55 2 nan 2
70 2 nan 2
85 2 nan 2
100 2 nan 2
115 2 nan 2
130 2 nan 2
145 2 nan 2
160 2 nan 2
175 2 nan 2
190 2 nan 2
205 2 nan 2
220 2 nan 2
235 2 nan 2
250 2 nan 2
265 2 nan 2
280 2 nan 2
295 2 nan 2
310 2 nan 2
325 2 nan 2
340 2 nan 2
355 2 nan 2
10 3 nan 3
25 3 nan 3
40 3 nan 3
55 3 nan 3
70 3 nan 3
85 3 nan 3
100 3 nan 3
115 3 nan 3
130 3 nan 3
145 3 nan 3
160 3 nan 3
175 3 nan 3
190 3 nan 3
205 3 nan 3
220 3 nan 3
235 3 nan 3
250 3 nan 3
265 3 nan 3
280 3 nan 3
295 3 nan 3
310 3 nan 3
325 3 nan 3
340 3 nan 3
355 3 nan 3
10 5 5 nan
25 5 5 nan
40 5 5 nan
55 5 5 nan
70 5 5 nan
85 5 5 nan
100 5 5 nan
115 5 5 nan
130 5 5 nan
145 5 5 nan
160 5 5 nan
175 5 5 nan
190 5 5 nan
205 5 5 nan
220 5 5 nan
235 5 5 nan
250 5 5 nan
265 5 5 nan
280 5 5 nan
295 5 5 nan
310 5 nan 5
325 5 nan 5
340 5 nan 5
355 5 nan 5
10 6 6 nan
25 6 6 nan
40 6 6 nan
55 6 6 nan
70 6 6 nan
85 6 6 nan
100 6 6 nan
115 6 6 nan
130 6 6 nan
145 6 6 nan
160 6 6 nan
175 6 6 nan
190 6 6 nan
205 6 6 nan
220 6 6 nan
235 6 6 nan
250 6 6 nan
265 6 6 nan
280 6 6 nan
295 6 nan 6
310 6 nan 6
325 6 nan 6
340 6 nan 6
355 6 nan 6
10 7 7 nan
25 7 7 nan
40 7 7 nan
55 7 7 nan
70 7 7 nan
85 7 7 nan
100 7 7 nan
115 7 7 nan
130 7 7 nan
145 7 7 nan
160 7 7 nan
175 7 7 nan
190 7 7 nan
205 7 7 nan
220 7 7 nan
235 7 7 nan
250 7 7 nan
265 7 7 nan
280 7 7 nan
295 7 7 nan
310 7 nan 7
325 7 nan 7
340 7 nan 7
355 7 nan 7
10 9 9 nan
25 9 9 nan
40 9 9 nan
55 9 9 nan
70 9 9 nan
85 9 9 nan
100 9 9 nan
115 9 9 nan
130 9 9 nan
145 9 9 nan
160 9 9 nan
175 9 9 nan
190 9 9 nan
205 9 9 nan
220 9 9 nan
235 9 9 nan
250 9 9 nan
265 9 nan 9
280 9 nan 9
295 9 nan 9
310 9 nan 9
325 9 nan 9
340 9 nan 9
355 9 nan 9
10 10 10 nan
25 10 10 nan
40 10 10 nan
55 10 10 nan
70 10 10 nan
85 10 10 nan
100 10 10 nan
115 10 10 nan
130 10 10 nan
145 10 10 nan
160 10 10 nan
175 10 10 nan
190 10 10 nan
205 10 10 nan
220 10 10 nan
235 10 10 nan
250 10 10 nan
265 10 10 nan
280 10 10 nan
295 10 nan 10
310 10 nan 10
325 10 nan 10
340 10 nan 10
355 10 nan 10
10 11 11 nan
25 11 11 nan
40 11 11 nan
55 11 11 nan
70 11 11 nan
85 11 11 nan
100 11 11 nan
115 11 11 nan
130 11 11 nan
145 11 11 nan
160 11 11 nan
175 11 11 nan
190 11 11 nan
205 11 11 nan
220 11 11 nan
235 11 11 nan
250 11 11 nan
265 11 11 nan
280 11 11 nan
295 11 nan 11
310 11 nan 11
325 11 nan 11
340 11 nan 11
355 11 nan 11
10 13 13 nan
25 13 13 nan
40 13 13 nan
55 13 13 nan
70 13 13 nan
85 13 13 nan
100 13 13 nan
115 13 13 nan
130 13 13 nan
145 13 nan 13
160 13 nan 13
175 13 nan 13
190 13 nan 13
205 13 nan 13
220 13 nan 13
235 13 nan 13
250 13 nan 13
265 13 nan 13
280 13 nan 13
295 13 nan 13
310 13 nan 13
325 13 nan 13
340 13 nan 13
355 13 nan 13
10 14 14 nan
25 14 14 nan
40 14 14 nan
55 14 14 nan
70 14 14 nan
85 14 14 nan
100 14 14 nan
115 14 14 nan
130 14 14 nan
145 14 14 nan
160 14 14 nan
175 14 14 nan
190 14 14 nan
205 14 14 nan
220 14 14 nan
235 14 14 nan
250 14 14 nan
265 14 14 nan
280 14 14 nan
295 14 14 nan
310 14 nan 14
325 14 nan 14
340 14 nan 14
355 14 nan 14
10 15 15 nan
25 15 15 nan
40 15 15 nan
55 15 15 nan
70 15 15 nan
85 15 15 nan
100 15 15 nan
115 15 15 nan
130 15 15 nan
145 15 15 nan
160 15 15 nan
175 15 15 nan
190 15 15 nan
205 15 15 nan
220 15 15 nan
235 15 15 nan
250 15 15 nan
265 15 15 nan
280 15 15 nan
295 15 15 nan
310 15 nan 15
325 15 nan 15
340 15 nan 15
355 15 nan 15


==> eval/results/tex/overhead-admin.dat <==
frac duration wall cpu
0.010 160.0 183.1 234.4
0.020 160.0 183.8 281.2
0.030 160.0 183.9 312.5
0.040 161.0 184.2 312.5
0.050 161.0 184.5 328.1
0.060 161.0 184.8 328.1
0.070 161.0 184.8 328.1
0.080 162.0 184.9 343.8
0.090 162.0 185.2 343.8
0.100 163.0 185.2 343.8
0.110 163.0 185.4 343.8
0.120 163.0 185.6 343.8
0.130 163.0 185.7 343.8
0.140 163.0 185.9 359.4
0.150 163.0 186.2 359.4
0.160 163.0 186.4 375.0
0.170 164.0 186.4 390.6
0.180 164.0 186.9 390.6
0.190 164.0 187.1 390.6
0.200 164.0 187.6 390.6
0.210 165.0 187.7 406.2
0.220 165.0 187.9 406.2
0.230 165.0 188.2 406.2
0.240 165.0 188.4 406.2
0.250 165.0 188.6 406.2
0.260 166.0 188.6 406.2
0.270 166.0 188.6 406.2
0.280 166.0 188.6 406.2
0.290 166.0 188.7 421.9
0.300 166.0 188.7 421.9
0.310 166.0 189.0 421.9
0.320 166.0 189.1 437.5
0.330 166.0 189.2 437.5
0.340 166.0 189.4 437.5
0.350 167.0 189.5 437.5
0.360 167.0 189.6 437.5
0.370 167.0 189.8 453.1
0.380 167.0 189.8 453.1
0.390 167.0 190.0 453.1
0.400 167.0 190.1 453.1
0.410 167.0 190.3 453.1
0.420 167.0 190.5 453.1
0.430 167.0 190.6 453.1
0.440 167.0 190.7 453.1
0.450 167.0 190.8 453.1
0.460 168.0 190.9 468.8
0.470 168.0 191.0 468.8
0.480 168.0 191.0 468.8
0.490 168.0 191.2 468.8
0.500 168.0 191.3 468.8
0.510 168.0 191.3 468.8
0.520 168.0 191.4 468.8
0.530 168.0 191.5 484.4
0.540 168.0 191.5 484.4
0.550 168.0 191.6 484.4
0.560 169.0 191.7 484.4
0.570 169.0 191.9 484.4
0.580 169.0 191.9 484.4
0.590 169.0 192.0 500.0
0.600 169.0 192.2 500.0
0.610 170.0 192.3 500.0
0.620 170.0 192.5 515.6
0.630 170.0 192.8 515.6
0.640 170.0 192.9 515.6
0.650 170.0 193.1 515.6
0.660 170.0 193.2 515.6
0.670 170.0 193.5 531.2
0.680 170.0 193.5 531.2
0.690 171.0 193.6 531.2
0.700 171.0 193.8 531.2
0.710 171.0 193.8 531.2
0.720 171.0 193.8 531.2
0.730 171.0 194.0 531.2
0.740 171.0 194.0 546.9
0.750 171.0 194.1 546.9
0.760 171.0 194.3 546.9
0.770 171.0 194.3 546.9
0.780 171.0 194.5 546.9
0.790 172.0 194.6 546.9
0.800 172.0 194.6 546.9
0.810 172.0 194.7 546.9
0.820 172.0 194.9 546.9
0.830 172.0 195.0 546.9
0.840 173.0 195.1 546.9
0.850 173.0 195.1 546.9
0.860 173.0 195.5 562.5
0.870 173.0 195.8 562.5
0.880 173.0 196.6 562.5
0.890 173.0 196.9 562.5
0.900 174.0 197.0 562.5
0.910 174.0 198.0 562.5
0.920 174.0 198.1 562.5
0.930 174.0 198.1 578.1
0.940 174.0 198.5 578.1
0.950 174.0 201.5 578.1
0.960 175.0 201.8 578.1
0.970 177.0 202.0 593.8
0.980 179.0 202.1 593.8
0.990 180.0 202.7 609.4
1.000 185.0 209.6 625.0


==> eval/results/tex/overhead-stages-admin.dat <==
label median p95
{Environment} 0.5 1.3
{TCP table} 1.9 4.0
{Traces} 4.2 6.6
{Processes} 29.7 32.5
{Inventory} 30.0 32.3
{DNS cache} 30.9 33.1
{Correlation} 35.8 37.1
{Candidate inspection} 58.3 62.4


==> eval/results/tex/overhead-stages-standard.dat <==
label median p95
{Traces} 0.0 0.6
{Environment} 0.5 1.2
{TCP table} 2.2 4.6
{Processes} 23.2 27.5
{Correlation} 27.2 28.3
{Inventory} 29.0 31.4
{DNS cache} 30.0 32.2
{Candidate inspection} 53.8 58.7


==> eval/results/tex/overhead-standard.dat <==
frac duration wall cpu
0.010 149.0 171.0 218.8
0.020 149.0 171.5 250.0
0.030 149.0 171.7 250.0
0.040 149.0 171.7 265.6
0.050 149.0 171.9 265.6
0.060 150.0 172.4 281.2
0.070 150.0 172.6 296.9
0.080 150.0 173.0 296.9
0.090 150.0 173.0 296.9
0.100 150.0 173.1 296.9
0.110 151.0 173.5 296.9
0.120 151.0 173.5 296.9
0.130 151.0 173.7 312.5
0.140 151.0 173.8 312.5
0.150 152.0 174.0 312.5
0.160 152.0 174.2 312.5
0.170 152.0 174.3 312.5
0.180 152.0 174.5 328.1
0.190 152.0 174.6 328.1
0.200 152.0 174.6 343.8
0.210 152.0 174.7 343.8
0.220 152.0 174.8 343.8
0.230 152.0 174.8 343.8
0.240 153.0 175.1 343.8
0.250 153.0 175.1 359.4
0.260 153.0 175.3 359.4
0.270 153.0 175.5 359.4
0.280 153.0 175.7 359.4
0.290 153.0 175.7 359.4
0.300 153.0 175.9 375.0
0.310 153.0 176.0 375.0
0.320 153.0 176.0 375.0
0.330 153.0 176.0 375.0
0.340 153.0 176.1 375.0
0.350 154.0 176.1 375.0
0.360 154.0 176.3 390.6
0.370 154.0 176.3 390.6
0.380 154.0 176.3 390.6
0.390 154.0 176.4 390.6
0.400 154.0 176.4 390.6
0.410 154.0 176.4 390.6
0.420 154.0 176.6 390.6
0.430 154.0 176.7 390.6
0.440 154.0 176.8 390.6
0.450 154.0 177.0 390.6
0.460 154.0 177.0 406.2
0.470 154.0 177.1 406.2
0.480 154.0 177.1 406.2
0.490 154.0 177.1 406.2
0.500 154.0 177.2 406.2
0.510 154.0 177.2 406.2
0.520 154.0 177.5 406.2
0.530 155.0 177.5 421.9
0.540 155.0 177.5 421.9
0.550 155.0 177.6 421.9
0.560 155.0 177.8 421.9
0.570 155.0 177.8 421.9
0.580 155.0 178.2 421.9
0.590 155.0 178.4 421.9
0.600 155.0 178.5 421.9
0.610 155.0 178.5 421.9
0.620 155.0 178.5 421.9
0.630 155.0 178.6 421.9
0.640 155.0 178.7 421.9
0.650 156.0 178.7 437.5
0.660 156.0 178.8 437.5
0.670 156.0 178.9 437.5
0.680 156.0 178.9 437.5
0.690 156.0 179.0 437.5
0.700 156.0 179.3 437.5
0.710 156.0 179.3 453.1
0.720 157.0 179.5 453.1
0.730 157.0 179.6 453.1
0.740 157.0 179.7 453.1
0.750 157.0 179.8 453.1
0.760 157.0 179.8 453.1
0.770 157.0 179.9 468.8
0.780 157.0 180.0 468.8
0.790 157.0 180.0 468.8
0.800 158.0 180.3 484.4
0.810 158.0 180.3 484.4
0.820 158.0 180.5 484.4
0.830 158.0 180.5 484.4
0.840 158.0 180.6 484.4
0.850 158.0 181.0 484.4
0.860 159.0 181.0 484.4
0.870 159.0 181.7 484.4
0.880 159.0 181.7 500.0
0.890 159.0 182.2 500.0
0.900 160.0 182.9 515.6
0.910 162.0 183.6 515.6
0.920 162.0 184.0 515.6
0.930 162.0 185.8 531.2
0.940 163.0 186.0 531.2
0.950 166.0 189.4 531.2
0.960 166.0 189.9 531.2
0.970 169.0 192.3 546.9
0.980 170.0 193.1 562.5
0.990 171.0 194.2 578.1
1.000 175.0 200.0 578.1


==> eval/results/tex/pr-admin-AD.dat <==
recall precision rlo rhi plo phi
0.9167 1.0000 0.6152 0.9979 0.7151 1.0000


==> eval/results/tex/pr-admin-D1.dat <==
recall precision rlo rhi plo phi
0.7500 0.6923 0.4281 0.9451 0.3857 0.9091


==> eval/results/tex/pr-admin-D2.dat <==
recall precision rlo rhi plo phi
0.8333 0.7143 0.5159 0.9791 0.4190 0.9161


==> eval/results/tex/pr-standard-AD.dat <==
recall precision rlo rhi plo phi
1.0000 1.0000 0.7354 1.0000 0.7354 1.0000


==> eval/results/tex/pr-standard-D1.dat <==
recall precision rlo rhi plo phi
0.7500 0.6923 0.4281 0.9451 0.3857 0.9091


==> eval/results/tex/pr-standard-D2.dat <==
recall precision rlo rhi plo phi
0.8333 0.7143 0.5159 0.9791 0.4190 0.9161

